Gaussian Process Molecule Property Prediction with FlowMO

We present FlowMO: an open-source Python library for molecular property prediction with Gaussian Processes. Built upon GPflow and RDKit, FlowMO enables the user to make predictions with well-calibrated uncertainty estimates, an output central to active learning and molecular design applications. Gaussian Processes are particularly attractive for modelling small molecular datasets, a characteristic of many real-world virtual screening campaigns where high-quality experimental data is scarce. Computational experiments across three small datasets demonstrate comparable predictive performance to deep learning methods but with superior uncertainty calibration.

==> Ryan/journal.txt <==
4th August 2020

Looking into the SMILES augmentation at the moment. I notice that the longest SMILES string in the photoswitch dataset is 122 characters but the longest randomised SMILES is 112. After inspecting the first element in the enumerated SMILES

'Cn1nnc(N=Nc2ccccc2)n1'

I notice that different random SMILES for the same molecule can have different lengths.

'n1(C)nnc(N=Nc2ccccc2)n1'

10th August 2020

    # Delete the longest molecule in the dataset (122 characters).

    # smiles_list.pop(50)
    # y = np.delete(y, 50)

is the index for the long string in the photoswitch dataset.

    if task == 'Photoswitch':
    
        data_dict = {'SMILES': aug_smiles, 'expt': properties}
        df = pd.DataFrame(data=data_dict, columns=['SMILES', 'expt'])
        
    elif task == 'ESOL':
        
        data_dict = {'SMILES': aug_smiles, 'expt': properties}
        df = pd.DataFrame(data=data_dict, columns=['SMILES', 'expt'])
    
    elif task == 'FreeSolv':

        data_dict = {'SMILES': aug_smiles, 'expt': properties}
        df = pd.DataFrame(data=data_dict, columns=['SMILES', 'expt'])
        
    elif task == 'Lipophilicity':

        data_dict = {'SMILES': aug_smiles, 'expt': properties}
        df = pd.DataFrame(data=data_dict, columns=['SMILES', 'expt'])

    else:
        raise Exception('Must specify a valid task')

    df.to_csv(f'enumerated_datasets/augmented_x{aug_factor}_{task}')

In case I need this imminently...

Wednesday 19th August 2020

Just looking at the way in which SMILES-X and MoleculeNet carried out their splits. SMILES-X didn't use the same splits as MoleculeNet and conducted a hypothesis test to try and conclude that their model was SOTA. They use 8 random splits whereas MoleculeNet uses 3 random splits. It's not clear to me yet how to compare GPs and neural models using their setup. 

Wednesday 30th September 2020

Running cross-validation for the BNN and ANP. Cross-validating on photoswtich by subdividing the 80 training into train and validation. setting n_test = 0.1 of the 80 in this case. The best hypers from this procedure will be taken forth to be evaluated on random splits. Cross-validation is being performed on a single split (random seed = 42). Philippe mentioned that this is what Fracois Chollet recommends.

Will probably omit background on BNN and Attentive Neural Process for brevity.

We present FlowMO: an open-source Python library for molecular property prediction with Gaussian Processes. Built upon GPFlow and RDKit, FlowMO enables the user to make predictions with well-calibrated uncertainty estimates, an output central to active learning, Bayesian Optimisation and molecular design applications. We posit that the Gaussian Process approach is particularly attractive for modelling small molecular datasets, a characteristic of many virtual screening campaigns where high-quality experimental data is scarce. Computational experiments across three popular small datasets demonstrate comparable predictive performance to deep learning methods but with superior uncertainty calibration.

{'det_encs': 16, 'lat_encs': 8, 'dec_hid': 8, 'lr': 0.001, 'batch_size': 16, 'iterations': 250}

best ANP params for photoswitch ^^ fingerprints

{'layer_size': 20, 'lr': 0.001, 'batch_size': 32, 'iterations': 20}

best BNN params for photoswitch ^^ fingerprints

{'det_encs': 8, 'lat_encs': 8, 'dec_hid': 16, 'lr': 0.001, 'batch_size': 16, 'iterations': 500}

best ANP params for ESOL ^^ fingerprints

{'det_encs': 16, 'lat_encs': 8, 'dec_hid': 16, 'lr': 0.001, 'batch_size': 16, 'iterations': 500}

best ANP params for FreeSolv ^^ fingerprints

{'layer_size': 10, 'lr': 0.01, 'batch_size': 32, 'iterations': 20}

best BNN params for ESOL ^^ fingerprints

{'det_encs': 8, 'lat_encs': 16, 'dec_hid': 16, 'lr': 0.01, 'batch_size': 32, 'iterations': 500}

best ANP params for FreeSolv ^^ fragments



mean R^2: 0.8443 +- 0.0111
mean RMSE: 25.5361 +- 1.1148
mean MAE: 16.6971 +- 0.7383

BNN, fingerprints, photoswitch ^^

mean R^2: 0.8106 +- 0.0717
mean RMSE: 28.0821 +- 5.5868
mean MAE: 17.7062 +- 3.0812

ANP, fingerprints, photoswitch ^^

mean R^2: 0.7262 +- 0.0400
mean RMSE: 1.0829 +- 0.1098
mean MAE: 0.8220 +- 0.0624

BNN, fingerprints, ESOL ^^

mean R^2: 0.5869 +- 0.0672
mean RMSE: 1.3203 +- 0.1270
mean MAE: 0.9976 +- 0.0898

ANP, fingerprints, ESOL

mean R^2: 0.5451 +- 0.0883
mean RMSE: 2.6539 +- 0.4731
mean MAE: 1.7820 +- 0.1777

ANP, fingerprints, FreeSolv

{'det_encs': 8, 'lat_encs': 8, 'dec_hid': 16, 'lr': 0.01, 'batch_size': 32, 'iterations': 250}

ANP, fragments, ESOL ^^

{'layer_size': 20, 'lr': 0.001, 'batch_size': 32, 'iterations': 100}

BNN, fingerprints, FreeSolv ^^

mean R^2: 0.7201 +- 0.0429
mean RMSE: 1.0864 +- 0.0921
mean MAE: 0.8071 +- 0.0642

ANP, fragments, ESOL ^^

mean R^2: 0.7834 +- 0.0212
mean RMSE: 1.9219 +- 0.2006
mean MAE: 1.2053 +- 0.1092

BNN, fingerprints, FreeSolv ^^

{'det_encs': 16, 'lat_encs': 16, 'dec_hid': 8, 'lr': 0.01, 'batch_size': 32, 'iterations': 500}

ANP, fragments, Photoswitch ^^

{'layer_size': 20, 'lr': 0.01, 'batch_size': 64, 'iterations': 50}

BNN, fragments, FreeSolv ^^

{'det_encs': 8, 'lat_encs': 16, 'dec_hid': 8, 'lr': 0.001, 'batch_size': 32, 'iterations': 500}

ANP, fragments, FreeSolv ^^

mean R^2: 0.7466 +- 0.0763
mean RMSE: 32.7176 +- 5.3070
mean MAE: 19.9105 +- 2.3162

ANP, fragments, photoswitches ^^

{'det_encs': 8, 'lat_encs': 16, 'dec_hid': 8, 'lr': 0.001, 'batch_size': 32, 'iterations': 500}

ANP, fragments, FreeSolv ^^

mean R^2: 0.8367 +- 0.0412
mean RMSE: 1.6454 +- 0.2085
mean MAE: 1.0063 +- 0.0822

BNN, fragments, FreeSolv ^^

{'layer_size': 10, 'lr': 0.01, 'batch_size': 32, 'iterations': 100}

BNN, fragments, ESOL ^^

mean R^2: 0.8434 +- 0.0630
mean RMSE: 1.5185 +- 0.2317
mean MAE: 0.9713 +- 0.1464

ANP, fragments, FreeSolv

mean R^2: 0.7753 +- 0.0352
mean RMSE: 0.9789 +- 0.0767
mean MAE: 0.7595 +- 0.0636

BNN, fragments, ESOL

{'layer_size': 20, 'lr': 0.01, 'batch_size': 32, 'iterations': 100}

BNN, fragments, photoswitch

mean R^2: 0.8494 +- 0.0234
mean RMSE: 25.0911 +- 2.1566
mean MAE: 16.1801 +- 0.6720

BNN, fragments, photoswitch



A large proportion of molecular datasets are small \cite{thawani2020photoswitch}

synthetic chemistry datasets, small, expense of collating experimental values, computationally predicted values not as valuable arguably to lab chemists, molecular materials, nascent stages of exploration of class of material, inflection point, early stages where active learning and BayesOpt can really impact the field.

In the nascent stages of exploring the space of a new class of drug molecule or molecular material, there is often only a very small number of high-quality experimental data available \cite{thawani2020photoswitch}. In contrast to the big data regime of established molecule classes, where much of the information regarding performance has already been acquired, it is the small data regime which holds most promise for techniques such as Bayesian Optimisation \cite{2020_Griffiths} and active learning \cite{2020_Tripp} to expedite the rate at which novel and performant molecules are discovered. The current trend in molecular machine learning research has been to leverage Bayesian deep learning to provide the uncertainty estimates which underpin active learning and BayesOpt methods \cite{2019_Ryu, 2019_Zhang, 2020_Hwang, 2020_Scalia}. 

Deep learning methods however are often not the model of choice for small datasets. In fact, leading experts on deep learning such as Yoshua Bengio have expressed a preference for Gaussian Processes (GPs) for small datasets \cite{2011_Bengio}. Further to this, Bayesian deep learning methods must often rely on approximate inference in order to produce uncertainty estimates. In contrast, GPs admit exact inference at the expense of computationally prohibitive cost for very large datasets. In this paper we investigate the comparative calibration of the uncertainty estimates of GPs against a popular Bayesian deep learning method as well as against the recently-introduced attentive neural process \cite{kim2019attentive}. In order to address the absence of GP-focussed implementations for molecular data in popular libraries such as DeepChem \cite{2019_Ramsundar} and DGL-LifeSci \cite{2020_Wang}, we provide an open-source Python library FlowMO built on GPflow \cite{alexander2017matthews} and RDKit \cite{landrum2013rdkit}.
